On the chromatic numbers of 3-dimensional slices

We prove that for an arbitrary $\varepsilon > 0$ holds \[ \chi (\mathbb{R}^3 \times [0,\varepsilon]^6) \geq 10, \] where $\chi(M)$ stands for the chromatic number of an (infinite) graph with the vertex set $M$ and the edge set consists of pairs of monochromatic points at the distance 1 apart.

==> pictures/lemma_pic1.tikz <==
\begin{tikzpicture}[line cap=round,line join=round,>=triangle 45,x=1cm,y=1cm, scale=0.5]
%\clip(-6.36,-14.39) rectangle (15.38,4.87);
\draw [line width=0.8pt] (6.14,-3.69) circle (6.252359554600168cm);
\draw [line width=0.8pt,dash pattern=on 1pt off 1pt] (6.14,-3.69) circle (5.268016704605254cm);
\draw [line width=0.8pt,dotted] (3.76,1.55) circle (0.4219004621945796cm);
\draw [line width=0.8pt,dotted] (11.76,-2.37) circle (0.412310562561766cm);
\draw [line width=0.8pt,dotted] (6.28,-3.05) circle (0.4947726750741197cm);
\draw [line width=0.4pt,dash pattern=on 1pt off 1pt] (3.76,1.55)-- (6.28,-3.05);
\draw [line width=0.4pt,dash pattern=on 1pt off 1pt] (11.76,-2.37)-- (6.28,-3.05);
\begin{scriptsize}
\draw [fill=black] (6.14,-3.69) circle (2.5pt);
\draw[color=black] (6.84,-3.72) node {$v$};
\draw [fill=red] (3.76,1.55) circle (2.5pt);
\draw[color=red] (4.48,1.8) node {$x_1$};
\draw [fill=blue] (11.76,-2.37) circle (2.5pt);
\draw[color=blue] (11.64,-1.72) node {$x_2$};
\draw [fill=green] (6.28,-3.05) circle (2.5pt);
\draw[color=green] (7.04,-2.32) node {$w(x_1,x_2)$};
\end{scriptsize}
\end{tikzpicture}
